Borrowing from historical control data in a Bayesian time-to-event model with flexible baseline hazard function

There is currently a focus on statistical methods which can use historical trial information to help accelerate the discovery, development and delivery of medicine. Bayesian methods can be constructed so that the borrowing is "dynamic" in the sense that the similarity of the data helps to determine how much information is used. In the time to event setting with one historical data set, a popular model for a range of baseline hazards is the piecewise exponential model where the time points are fixed and a borrowing structure is imposed on the model. Although convenient for implementation this approach effects the borrowing capability of the model. We propose a Bayesian model which allows the time points to vary and a dependency to be placed between the baseline hazards. This serves to smooth the posterior baseline hazard improving both model estimation and borrowing characteristics. We explore a variety of prior structures for the borrowing within our proposed model and assess their performance against established approaches. We demonstrate that this leads to improved type I error in the presence of prior data conflict and increased power. We have developed accompanying software which is freely available and enables easy implementation of the approach.

==> ds_mix_tab_sc2sc4.csv <==
bias,beta sd,mse,qv,power,coverage,scenario,prior
-0.0233,0.1187,0.0389,0.1177,0.99,1,sc2,all
-0.0214,0.1242,0.0404,0.1286,0.988,1,sc2,mix
-0.0391,0.118,0.0454,0.1292,0.992,1,sc2,uni
0.0138,0.1176,0.0417,0.1185,0.986,1,sc4,all
0.0086,0.1232,0.043,0.1291,0.988,1,sc4,mix
3.00E-04,0.1167,0.0472,0.1298,0.99,1,sc4,uni


==> ds_tab_sc2sc4.csv <==
bias,beta sd,mse,qv,power,scenario,prior
-0.0244,0.1274,0.0168,0.1269,0.988,sc2,all
-0.0248,0.1298,0.0175,0.1358,0.988,sc2,mix
-0.0549,0.1207,0.0194,0.1328,0.998,sc2,uni
0.0274,0.1262,0.0254,0.1277,0.982,sc4,all
0.0206,0.1285,0.0269,0.136,0.9737,sc4,mix
0.0174,0.1179,0.0267,0.1316,0.992,sc4,uni


==> other_tab_sc2.csv <==
bias,beta sd,mse,qv,power,splits,approach
-0.0039,0.1214,0.0203,0.0835,0.992,3,informed
-0.0036,0.1194,0.0218,0.0904,0.992,4,informed
0.0064,0.1176,0.0253,0.1019,0.988,5,informed
-0.0045,0.1244,0.0202,0.1103,0.99,3,infmix
-0.0068,0.1233,0.0214,0.1134,0.99,4,infmix
-0.0024,0.1226,0.0239,0.1266,0.99,5,infmix
0.0038,0.1426,0.0266,0.2403,0.95,3,flat
-0.0028,0.1427,0.0279,0.2238,0.954,4,flat
-0.0042,0.1427,0.031,0.2238,0.956,5,flat
0.0038,0.1318,0.0264,0.2722,0.98,3,hierarcal
-0.0018,0.1308,0.0263,0.2482,0.982,4,hierarcal
-0.003,0.1306,0.0289,0.2689,0.984,5,hierarcal

